Chart-Supported or Model-Supplied? Examining MLLM-Generated Claims for Accessible Visualization

Multimodal large language models (MLLMs) can connect visualization patterns to external causes, consequences, and domain knowledge, but the evidential basis of these interpretations is often unclear. We present an exploratory study of 102 visualizations from four sources, three MLLMs, and four input conditions that vary access to the image, accessible chart context (non-image artifacts such as data tables, captions, alt text, and screen-reader structures), and withheld-context framing. Across 1,224 descriptions, we analyze model-attributed DIRECT, DERIVED, and SPECULATIVE labels and conduct an automated audit of numeric agreement. Accessible chart context shifted Gemini and GPT toward DIRECT claims and improved numeric agreement for some models. Adding the image to the full context did not yield a consistent numeric benefit, and the withheld-context prompt did not reliably increase cautious language. The prompt-defined Real-World Significance section remained predominantly SPECULATIVE. These results motivate accessible description systems that distinguish claims supported by supplied evidence from model-supplied interpretation.

==> examples/vistext/vistext_2/v1/input.txt <==
 Scene graph: {
  "marktype": "group",
  "name": "root",
  "role": "frame",
  "interactive": true,
  "clip": false,
  "items": [
    {
      "items": [
        {
          "marktype": "group",
          "role": "axis",
          "interactive": false,
          "clip": false,
          "items": [
            {
              "items": [
                {
                  "marktype": "rule",
                  "role": "axis-grid",
                  "interactive": false,
                 
      "fill": "transparent",
      "stroke": "#ddd"
    }
  ],
  "zindex": 0
}

Data table: [
  {
    "Response": "job",
    "Share of respondents": 0.63
  },
  {
    "Response": "Environment",
    "Share of respondents": 0.37
  },
  {
    "Response": "system",
    "Share of respondents": 0.25
  },
  {
    "Response": "Security",
    "Share of respondents": 0.24
  },
  {
    "Response": "system",
    "Share of respondents": 0.24
  },
  {
    "Response": "Taxes",
    "Share of respondents": 0.23
  },
  {
    "Response": "crisis",
    "Share of respondents": 0.23
  },
  {
    "Response": "Immigration",
    "Share of respondents": 0.21
  },
  {
    "Response": "Pensions",
    "Share of respondents": 0.19
  },
  {
    "Response": "debt",
    "Share of respondents": 0.1
  },
  {
    "Response": "housing",
    "Share of respondents": 0.09
  },
  {
    "Response": "inflation",
    "Share of respondents": 0.08
  },
  {
    "Response": "Nuclear",
    "Share of respondents": 0.07
  },
  {
    "Response": "havens",
    "Share of respondents": 0.03
  },
  {
    "Response": "housing",
    "Share of respondents": 0.01
  },
  {
    "Response": "these",
    "Share of respondents": 0.01
  }
]
